LDPC Coded Multiuser Shaping for the Gaussian Multiple Access Channel

The joint design of input constellation and low-density parity-check (LDPC) codes to approach the symmetric capacity of the two-user Gaussian multiple access channel is studied. More specifically, multilevel coding is employed at each user to construct a high-order input constellation and the constellations of the users are jointly designed so as to maximize the multiuser shaping gain. At the receiver, each layer of the multilevel coding is jointly decoded among users, while successive cancellation is employed across layers. The LDPC code employed by each user in each layer is designed using EXIT charts to support joint decoding among users for the prescribed per-layer rate and SNR. Numerical simulations are provided to validate the proposed constellation and LDPC code designs.

==> fig/data/RES_n_10000_vmax_50_designSNR_10.00_pegH.dat <==
10.0000 0.280677000000000
10.5000 0.193374000000000
11.0000 0.086236750000000
11.2500	0.048223500000000
11.5000	0.018660750000000
11.7500	0.005945800000000
12.0000	0.002526000000000
12.2500	0.000751345000000
12.5000	0.000285202500000
12.7500	0.000067591500000
13.0000 0.000011563750000


==> fig/data/RES_n_10000_vmax_50_designSNR_18.00_pegH.dat <==
16.0000	0.1372
17.0000	0.1339
18.0000	0.1394
19.0000	0.1344
20.0000	0.1355
21.0000	0.1320
22.0000	0.1328


==> fig/data/RES_n_10000_vmax_50_designSNR_18.00_pegH_optConst.dat <==
16.0000	0.005682750000000
16.5000	0.002636500000000
17.0000	0.000785750000000
17.5000	0.000129750000000
18.0000	0.000010525000000
18.5000 0.000001195000000


==> fig/data/RES_n_10000_vmax_50_designSNR_18.00_pegHoptConstDesign.dat <==
18.0000	0.004675000000000
18.5000	0.002672500000000
19.0000	0.000815000000000
19.2500	0.000369000000000
19.5000	0.000125500000000
19.7500	0.000027125000000
20.0000	0.000009100000000
20.2500 0.000001925000000
20.5000 0.000001005000000


==> fig/data/Rmac.dat <==
0		0.3962
2		0.5150
4		0.6477
6		0.7910
8		0.9419
10	1.0981
12	1.2578
14	1.4198
16	1.5833
18	1.7477
20	1.9128
22	2.0782
24	2.2439
26	2.4097
28	2.5756
30	2.7416
32	2.9077
34	3.0737
36	3.2398


==> fig/data/Rmaxcol.dat <==
0		0.3932
2		0.5102
4		0.6404
6		0.7804
8		0.9269
10	1.0727
12	1.1989
14	1.2822
16	1.3180
18	1.3262
20	1.3270
22	1.3270
24	1.3270
26	1.3271
28	1.3271
30	1.3271
32	1.3272
34	1.3272
36	1.3272


==> fig/data/Ropt.dat <==
12	1.2287
14	1.3763
16	1.5202
18	1.6474
20	1.7691
22	1.8141
24	1.8845
26	1.9437
28	1.9911
30	1.9949


==> fig/data/Rsup.dat <==
0		0.0315
2		0.0574
4		0.0958
6		0.1519
8		0.2319
10	0.3418
12  0.4852
14	0.6614
16	0.8657
18	1.0915
20	1.3316
22	1.5721
24	1.7812
26	1.9199
28	1.9804
30	1.9946
32	1.9960
34	1.9963
36  1.9965

